Pinet: Optimizing hard-constrained neural networks with orthogonal projection layers

We introduce an output layer for neural networks that ensures satisfaction of convex constraints. Our approach, $\Pi$net, leverages operator splitting for rapid and reliable projections in the forward pass, and the implicit function theorem for backpropagation. We deploy $\Pi$net as a feasible-by-design optimization proxy for parametric constrained optimization problems and obtain modest-accuracy solutions faster than traditional solvers when solving a single problem, and significantly faster for a batch of problems. We surpass state-of-the-art learning approaches by orders of magnitude in terms of training time, solution quality, and robustness to hyperparameter tuning, while maintaining similar inference times. Finally, we tackle multi-vehicle motion planning with non-convex trajectory preferences and provide $\Pi$net as a GPU-ready package implemented in JAX.

==> images/toy/learning_curves.csv <==
t,objective,std_objective,inequality_violation,inequality_violation_std,equality_violation,equality_violation_std,interpolation_value
0,2.0000000000,0.1000000000,2.9999891437,0.0000103387,0.0000000000,0.0000000000,0.0000000000
1,1.8255401344,0.0980198673,2.8536982470,0.0000105524,0.0000000000,0.0000000000,0.0101010101
2,1.6691841199,0.0960789439,2.7145150839,0.0000105786,0.0000000000,0.0000000000,0.0202020202
3,1.5292004290,0.0941764534,2.5821088663,0.0000105215,0.0000000000,0.0000000000,0.0303030303
4,1.4040216013,0.0923116346,2.4561864732,0.0000100027,0.0000000000,0.0000000000,0.0404040404
5,1.2922286586,0.0904837418,2.3364188636,0.0000109883,0.0000000000,0.0000000000,0.0505050505
6,1.1925370050,0.0886920437,2.2224303953,0.0000109053,0.0000000000,0.0000000000,0.0606060606
7,1.1037836695,0.0869358235,2.1140599800,0.0000102076,0.0000000000,0.0000000000,0.0707070707
8,1.0249157653,0.0852143789,2.0109727975,0.0000102925,0.0000000000,0.0000000000,0.0808080808
9,0.9549800464,0.0835270211,1.9128757875,0.0000105200,0.0000000000,0.0000000000,0.0909090909
10,0.8931134609,0.0818730753,1.8195851903,0.0000109019,0.0000000000,0.0000000000,0.1010101010
11,0.8385346023,0.0802518798,1.7308484841,0.0000109836,0.0000000000,0.0000000000,0.1111111111
12,0.7905359755,0.0786627861,1.6464498222,0.0000102575,0.0000000000,0.0000000000,0.1212121212
13,0.7484769987,0.0771051586,1.5661309413,0.0000105644,0.0000000000,0.0000000000,0.1313131313
14,0.7117776713,0.0755783741,1.4897514716,0.0000108070,0.0000000000,0.0000000000,0.1414141414
15,0.6799128438,0.0740818221,1.4170953147,0.0000103944,0.0000000000,0.0000000000,0.1515151515
16,0.6524070331,0.0726149037,1.3480089517,0.0000107311,0.0000000000,0.0000000000,0.1616161616
17,0.6288297304,0.0711770323,1.2822666637,0.0000101611,0.0000000000,0.0000000000,0.1717171717
18,0.6087911544,0.0697676326,1.2197190198,0.0000106007,0.0000000000,0.0000000000,0.1818181818
19,0.5919384087,0.0683861409,1.1602269322,0.0000108659,0.0000000000,0.0000000000,0.1919191919
20,0.5779520030,0.0670320046,1.1036456972,0.0000109835,0.0000000000,0.0000000000,0.2020202020
21,0.5665427048,0.0657046820,1.0498281547,0.0000100794,0.0000000000,0.0000000000,0.2121212121
22,0.5574486893,0.0644036421,0.9986038928,0.0000104283,0.0000000000,0.0000000000,0.2222222222
23,0.5504329593,0.0631283646,0.9499220664,0.0000102045,0.0000000000,0.0000000000,0.2323232323
24,0.5452810093,0.0618783392,0.9035700969,0.0000104506,0.0000000000,0.0000000000,0.2424242424
25,0.5417987109,0.0606530660,0.8595080131,0.0000105478,0.0000000000,0.0000000000,0.2525252525
26,0.5398103971,0.0594520548,0.8176044502,0.0000100933,0.0000000000,0.0000000000,0.2626262626
27,0.5391571288,0.0582748252,0.7777064951,0.0000102969,0.0000000000,0.0000000000,0.2727272727
28,0.5396951238,0.0571209064,0.7397894911,0.0000109276,0.0000000000,0.0000000000,0.2828282828
29,0.5412943346,0.0559898367,0.7037022467,0.0000105690,0.0000000000,0.0000000000,0.2929292929
30,0.5438371597,0.0548811636,0.6693879243,0.0000104574,0.0000000000,0.0000000000,0.3030303030
31,0.5472172763,0.0537944438,0.6367159356,0.0000107535,0.0000000000,0.0000000000,0.3131313131
32,0.5513385831,0.0527292424,0.6056718387,0.0000107419,0.0000000000,0.0000000000,0.3232323232
33,0.5561142419,0.0516851334,0.5761427271,0.0000100486,0.0000000000,0.0000000000,0.3333333333
34,0.5614658096,0.0506616992,0.5480598468,0.0000107087,0.0000000000,0.0000000000,0.3434343434
35,0.5673224514,0.0496585304,0.5213200940,0.0000108392,0.0000000000,0.0000000000,0.3535353535
36,0.5736202274,0.0486752256,0.4958966931,0.0000101659,0.0000000000,0.0000000000,0.3636363636
37,0.5803014468,0.0477113916,0.4717183812,0.0000107810,0.0000000000,0.0000000000,0.3737373737
38,0.5873140817,0.0467666427,0.4486970623,0.0000102865,0.0000000000,0.0000000000,0.3838383838
39,0.5946112365,0.0458406011,0.4268250510,0.0000103065,0.0000000000,0.0000000000,0.3939393939
40,0.6021506657,0.0449328964,0.4059977960,0.0000106653,0.0000000000,0.0000000000,0.4040404040
41,0.6098943379,0.0440431655,0.3861874341,0.0000101114,0.0000000000,0.0000000000,0.4141414141
42,0.6178080400,0.0431710523,0.3673653758,0.0000106649,0.0000000000,0.0000000000,0.4242424242
43,0.6258610178,0.0423162082,0.3494582114,0.0000108879,0.0000000000,0.0000000000,0.4343434343
44,0.6340256512,0.0414782912,0.3324128610,0.0000106963,0.0000000000,0.0000000000,0.4444444444
45,0.6422771584,0.0406569660,0.3161975554,0.0000104403,0.0000000000,0.0000000000,0.4545454545
46,0.6505933285,0.0398519041,0.3008004548,0.0000104382,0.0000000000,0.0000000000,0.4646464646
47,0.6589542786,0.0390627835,0.2861116158,0.0000107651,0.0000000000,0.0000000000,0.4747474747
48,0.6673422337,0.0382892886,0.2721636472,0.0000105656,0.0000000000,0.0000000000,0.4848484848
49,0.6757413265,0.0375311099,0.2589031409,0.0000100849,0.0000000000,0.0000000000,0.4949494949
50,0.6841374168,0.0367879441,0.2462420550,0.0000105827,0.0000000000,0.0000000000,0.5050505051
51,0.6925179269,0.0360594940,0.2342346101,0.0000108148,0.0000000000,0.0000000000,0.5151515152
52,0.7008716921,0.0353454682,0.2228381718,0.0000103371,0.0000000000,0.0000000000,0.5252525253
53,0.7091888262,0.0346455810,0.2119456586,0.0000109276,0.0000000000,0.0000000000,0.5353535354
54,0.7174605981,0.0339595526,0.2016168351,0.0000107507,0.0000000000,0.0000000000,0.5454545455
55,0.7256793210,0.0332871084,0.1917942768,0.0000105741,0.0000000000,0.0000000000,0.5555555556
56,0.7338382513,0.0326279795,0.1824390949,0.0000107516,0.0000000000,0.0000000000,0.5656565657
57,0.7419314969,0.0319819022,0.1735505115,0.0000100791,0.0000000000,0.0000000000,0.5757575758
58,0.7499539346,0.0313486181,0.1650846166,0.0000108594,0.0000000000,0.0000000000,0.5858585859
59,0.7579011342,0.0307278739,0.1570298118,0.0000108215,0.0000000000,0.0000000000,0.5959595960
60,0.7657692906,0.0301194212,0.1493534780,0.0000109099,0.0000000000,0.0000000000,0.6060606061
61,0.7735551617,0.0295230167,0.1420847218,0.0000101286,0.0000000000,0.0000000000,0.6161616162
62,0.7812560125,0.0289384218,0.1351507499,0.0000100818,0.0000000000,0.0000000000,0.6262626263
63,0.7888695637,0.0283654026,0.1285431179,0.0000101384,0.0000000000,0.0000000000,0.6363636364
64,0.7963939461,0.0278037300,0.1223007849,0.0000103994,0.0000000000,0.0000000000,0.6464646465
65,0.8038276581,0.0272531793,0.1163306959,0.0000104243,0.0000000000,0.0000000000,0.6565656566
66,0.8111695287,0.0267135302,0.1106499571,0.0000105622,0.0000000000,0.0000000000,0.6666666667
67,0.8184186822,0.0261845669,0.1052507314,0.0000101222,0.0000000000,0.0000000000,0.6767676768
68,0.8255745077,0.0256660777,0.1001078269,0.0000102014,0.0000000000,0.0000000000,0.6868686869
69,0.8326366305,0.0251578553,0.0952389044,0.0000108116,0.0000000000,0.0000000000,0.6969696970
70,0.8396048871,0.0246596964,0.0905968347,0.0000104680,0.0000000000,0.0000000000,0.7070707071
71,0.8464793016,0.0241714017,0.0861656074,0.0000108079,0.0000000000,0.0000000000,0.7171717172
72,0.8532600649,0.0236927759,0.0819827894,0.0000100074,0.0000000000,0.0000000000,0.7272727273
73,0.8599475158,0.0232236275,0.0779624143,0.0000105516,0.0000000000,0.0000000000,0.7373737374
74,0.8665421241,0.0227637688,0.0741493484,0.0000109319,0.0000000000,0.0000000000,0.7474747475
75,0.8730444747,0.0223130160,0.0705636348,0.0000105822,0.0000000000,0.0000000000,0.7575757576
76,0.8794552542,0.0218711887,0.0671082819,0.0000102061,0.0000000000,0.0000000000,0.7676767677
77,0.8857752375,0.0214381101,0.0638379490,0.0000107178,0.0000000000,0.0000000000,0.7777777778
78,0.8920052771,0.0210136071,0.0607173592,0.0000103790,0.0000000000,0.0000000000,0.7878787879
79,0.8981462925,0.0205975098,0.0577480457,0.0000106684,0.0000000000,0.0000000000,0.7979797980
80,0.9041992607,0.0201896518,0.0549594690,0.0000100293,0.0000000000,0.0000000000,0.8080808081
81,0.9101652084,0.0197898699,0.0522602352,0.0000106359,0.0000000000,0.0000000000,0.8181818182
82,0.9160452039,0.0193980042,0.0497346357,0.0000100322,0.0000000000,0.0000000000,0.8282828283
83,0.9218403506,0.0190138980,0.0473013225,0.0000107448,0.0000000000,0.0000000000,0.8383838384
84,0.9275517809,0.0186373976,0.0449835829,0.0000104729,0.0000000000,0.0000000000,0.8484848485
85,0.9331806507,0.0182683524,0.0427818427,0.0000101218,0.0000000000,0.0000000000,0.8585858586
86,0.9387281345,0.0179066148,0.0406983524,0.0000105426,0.0000000000,0.0000000000,0.8686868687
87,0.9441954207,0.0175520401,0.0387083125,0.0000100668,0.0000000000,0.0000000000,0.8787878788
88,0.9495837084,0.0172044864,0.0368528908,0.0000106534,0.0000000000,0.0000000000,0.8888888889
89,0.9548942029,0.0168638147,0.0350373453,0.0000109961,0.0000000000,0.0000000000,0.8989898990
90,0.9601281133,0.0165298888,0.0333384917,0.0000107694,0.0000000000,0.0000000000,0.9090909091
91,0.9652866496,0.0162025751,0.0316889396,0.0000105738,0.0000000000,0.0000000000,0.9191919192
92,0.9703710199,0.0158817426,0.0301573176,0.0000101026,0.0000000000,0.0000000000,0.9292929293
93,0.9753824282,0.0155672630,0.0286965844,0.0000106998,0.0000000000,0.0000000000,0.9393939394
94,0.9803220730,0.0152590106,0.0272824812,0.0000106612,0.0000000000,0.0000000000,0.9494949495
95,0.9851911448,0.0149568619,0.0259653968,0.0000100491,0.0000000000,0.0000000000,0.9595959596
96,0.9899908253,0.0146606962,0.0246783955,0.0000107923,0.0000000000,0.0000000000,0.9696969697
97,0.9947222857,0.0143703950,0.0234714979,0.0000105187,0.0000000000,0.0000000000,0.9797979798
98,0.9993866853,0.0140858421,0.0223435432,0.0000104259,0.0000000000,0.0000000000,0.9898989899
99,1.0039851712,0.0138069237,0.0212464350,0.0000107882,0.0000000000,0.0000000000,1.0000000000


==> images/toy/trajectory_1.csv <==
x,y,xgt,ygt
0.15000,0.25000,0.15000,0.25000
0.20000,0.20000,0.20000,0.20000
0.25000,0.15000,0.25000,0.15000
0.30000,0.10000,0.30001,0.10000
0.35000,0.05000,0.35001,0.05000
0.40000,0.00000,0.40001,0.00000
0.45000,0.00000,0.45001,0.00000
0.50000,-0.00000,0.50001,0.00000
0.55000,0.00000,0.55001,0.00000
0.60000,0.00000,0.60001,0.00000
0.63396,0.00000,0.63091,0.00000
0.64164,0.00000,0.64271,0.00000
0.64750,0.00000,0.64721,-0.00000
0.64823,-0.00000,0.64894,0.00000
0.64881,0.00000,0.64959,0.00000
0.64842,0.00000,0.64984,0.00000
0.64975,-0.00000,0.64994,0.00000
0.64898,0.00000,0.64998,0.00000
0.64918,0.00000,0.64999,0.00000
0.65006,-0.00000,0.65000,0.00000
0.65048,0.00000,0.65000,0.00000


==> images/toy/trajectory_1_softone.csv <==
x,y,xgt,ygt
0.36116,0.10128,0.15000,0.25000
0.54993,-0.00441,0.20000,0.20000
0.61204,-0.04052,0.25000,0.15000
0.63928,-0.04293,0.30000,0.10000
0.64037,-0.04779,0.35000,0.05000
0.64976,-0.04736,0.40000,0.00000
0.65386,-0.05370,0.45000,0.00000
0.64896,-0.04939,0.50000,0.00000
0.64565,-0.05050,0.55000,0.00000
0.64880,-0.05102,0.60000,0.00000
0.65066,-0.05107,0.63090,0.00000
0.65256,-0.05100,0.64271,0.00000
0.65303,-0.04866,0.64721,0.00000
0.64969,-0.05129,0.64894,0.00000
0.65079,-0.05265,0.64959,0.00000
0.64775,-0.05158,0.64984,0.00000
0.64946,-0.04972,0.64994,0.00000
0.64808,-0.04987,0.64998,0.00000
0.64756,-0.05032,0.64999,0.00000
0.64548,-0.04922,0.65000,0.00000
0.64911,-0.05059,0.65000,0.00000


==> images/toy/trajectory_1_softtwo.csv <==
x,y,xgt,ygt
0.15337,0.24820,0.15000,0.25000
0.19193,0.23432,0.20000,0.20000
0.22842,0.22788,0.25000,0.15000
0.26566,0.23715,0.30000,0.10000
0.30240,0.25164,0.35000,0.05000
0.34161,0.24472,0.40000,0.00000
0.37418,0.24403,0.45000,0.00000
0.41206,0.22964,0.50000,0.00000
0.44879,0.26098,0.55000,0.00000
0.47767,0.29777,0.60000,0.00000
0.49822,0.31624,0.63090,0.00000
0.52503,0.33773,0.64271,0.00000
0.56113,0.35783,0.64721,0.00000
0.58198,0.36513,0.64894,0.00000
0.56086,0.35797,0.64959,0.00000
0.53532,0.35791,0.64984,0.00000
0.53718,0.35346,0.64994,0.00000
0.51348,0.32463,0.64998,0.00000
0.51471,0.32021,0.64999,0.00000
0.51946,0.29304,0.65000,0.00000
0.54993,0.28070,0.65000,0.00000

